Multi-Task Classification Hypothesis Space with Improved Generalization Bounds

This paper presents a RKHS, in general, of vector-valued functions intended to be used as hypothesis space for multi-task classification. It extends similar hypothesis spaces that have previously considered in the literature. Assuming this space, an improved Empirical Rademacher Complexity-based generalization bound is derived. The analysis is itself extended to an MKL setting. The connection between the proposed hypothesis space and a Group-Lasso type regularizer is discussed. Finally, experimental results, with some SVM-based Multi-Task Learning problems, underline the quality of the derived bounds and validate the paper's analysis.

==> README.txt <==
===WHAT IS THIS?
This is a collection of LaTeX source files for producing a paper to be uploaded to and shared via ArXiv (www.arxiv.org). The sample content was drawn from one of Cong Li's papers.


===WHY USE ARXIV?
For two reasons:

(1) Some publishers (like IEEE, ACM, Elsevier, etc.) ask for subscription fees to access their papers. If you have an accepted paper with one of those publishers, you can increase the exposure of your work by creating a pre-print version of your paper and uploaded it to ArXiV, so that everyone has access to it.

(2) You came across a great idea, write a paper about it and you want to establish priority of the particular work you did. ArXiV submissions are date- & time-stamped.


===HOW TO USE THIS TEMPLATE
Follow these steps:

(1) Download the template bundle to a local directory and rename the directory file containing the bundle, as well as the main TeX file from ``ArXiVPaperTemplate'' to ``ArXiv20xxpaperY'' where xx stands for the year and Y is A, B, C, etc. This follows the ML^2's naming conventions.

(2) Create (or have somebody else create for you) a folder/project in SVN with the aforementioned name. You will be using this project to commit your paper source files.

(3) In your main TeX file you need to make the following changes:
(i) Populate appropriately the macros  TRtitle, \TRauthors, \TRAffiliations, \TRemails and \TRkeywords
(ii) Using the \input{} macro, include your source files and remove the remaining sample TeX files.

(4) Important: if you have your own macros and packages that you need to include, make the necessary changes in the *.sty files under the ``sty'' subdirectory; DO NOT just overwite these files (macros.sty, options.sty and packages.sty) with your own versions, as the project will then not compile. 

(5) Remove References.bib and replace it with your own *.bib file; if it does not have the same name, you must change the \bibliography{} line in the main TeX file.

(6) Rename the ``OWNER - xxxxx.txt'' file to your name.



